Data assimilation approach for addressing imperfections in people flow measurement techniques using particle filter

Understanding and predicting people flow in urban areas is useful for decision-making in urban planning and marketing strategies. Traditional methods for understanding people flow can be divided into measurement-based approaches and simulation-based approaches. Measurement-based approaches have the advantage of directly capturing actual people flow, but they face the challenge of data imperfection. On the other hand, simulations can obtain complete data on a computer, but they only consider some of the factors determining human behavior, leading to a divergence from actual people flow. Both measurement and simulation methods have unresolved issues, and combining the two can complementarily overcome them. This paper proposes a method that applies data assimilation, a fusion technique of measurement and simulation, to agent-based simulation. Data assimilation combines the advantages of both measurement and simulation, contributing to the creation of an environment that can reflect real people flow while acquiring richer data. The paper verifies the effectiveness of the proposed method in a virtual environment and demonstrates the potential of data assimilation to compensate for the three types of imperfection in people flow measurement techniques. These findings can serve as guidelines for supplementing sparse measurement data in physical environments.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

